Probing the physicochemical properties of the Leo Ring and the Leo I group

We present an absorption line study of the physical and chemical properties of the Leo HI Ring and the Leo I Group as traced by 11 quasar sightlines spread over a 600 kpc X 800 kpc region. Using HST/COS G130/G160 archival observations as constraints, we couple cloud-by-cloud, multiphase, Bayesian ionization modeling with galaxy property information to determine the plausible origin of the absorbing gas along these sightlines. We search for absorption in the range 600 km/s - 1400 km/s consistent with the kinematics of the Leo Ring/Group. We find absorption plausibly associated with the Leo Ring towards five sightlines. Along three other sightlines, we find absorption likely to be associated with individual galaxies, intragroup gas, and/or large-scale filamentary structure. The absorption along these five sightlines is stronger in metal lines than expected from individual galaxies, indicative of multiple contributions, and of the complex kinematics of the region. We also identify three sightlines within a 7-degree X 6-degree field around the Leo Ring, along which we do not find any absorption. We find that the metallicities associated with the Leo Ring are generally high, with values between solar and several times solar. The inferred high metallicities are consistent with the origin of the ring as tidal debris from a major galaxy merger.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
